The Thousand-Pulsar-Array programme on MeerKAT IV: Polarisation properties of young, energetic pulsars

We present observations of 35 high spin-down energy radio pulsars using the MeerKAT telescope. Polarisation profiles and associated parameters are also presented. We derive the geometry for a selection of pulsars which show interpulse emission. We point out that, in several cases, these radio pulsars should also be seen in $\gamma$-rays but that improved radio timing is required to aid the high-energy detection. We discuss the relationship between the width of the radio profile and its high-energy detectability. Finally, we reflect on the correlation between the spin-down energy and the radio polarisation fraction and the implications this may have for $\gamma$-ray emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
